An Empirical Study of Refactoring Engine Bugs

Refactoring is a critical process in software development, aiming at improving the internal structure of code while preserving its external behavior. Refactoring engines are integral components of modern Integrated Development Environments (IDEs) and can automate or semi-automate this process to enhance code readability, reduce complexity, and improve the maintainability of software products. Like traditional software systems, refactoring engines can generate incorrect refactored programs, resulting in unexpected behaviors or even crashes. In this paper, we present the first systematic study of refactoring engine bugs by analyzing bugs arising in three popular refactoring engines (i.e., Eclipse, IntelliJ IDEA, and Netbeans). We analyzed these bugs according to their refactoring types, symptoms, root causes, and triggering conditions. We obtained 12 findings and provided a series of valuable guidelines for future work on refactoring bug detection and debugging. Furthermore, our transferability study revealed 130 new bugs in the latest version of those refactoring engines. Among the 21 bugs we submitted, 10 bugs are confirmed by their developers, and seven of them have already been fixed.

==> TODO-formatting.txt <==
1. compilation check
2. syntactical properties check built on top of Checkstyle
3. Warning Status: Refactoring success/not success, warning message, refactoring post condition 

TODO: look at the log: there are currently many errors:

All the online bibliography needs to add the following, otherwise it is incorrect
year=2021,
urldate={2021-06-01}

==> backup/submitted-response.txt <==
Review 1:

1. All anti-patterns are listed as Solution 1-6 in Section 3. The name of each anti-pattern is italicized followed by description.

2. As "we use the deterministic adaptive search algorithm (AE) to control potential randomness" (Page 7), we will re-evaluate the savings for stochastic algorithm in future work.

3. We used the weak oracles for GenProg and the strong oracles for SPR simply because they are provided together with the original tool distribution. A thorough investigation of the relationship between anti-patterns and the strength of oracles requires evidence from more subjects.

4. Although the "Anti-delete CFG exit node anti-pattern" (Sec3) is inspired by the "weak oracle" problem, we only suggest anti-patterns as a potential solution since the repair techniques could not generally control the strength of the oracles. We will remove the "even under the presence weak-oracle" in the last box of Sec6.

5. The possibility of using anti-patterns in SBSE is a general one, but different anti-patterns may be needed for different activities. For example, specific code anti-patterns identifying energy hot-spots may be employed for energy reduction.


Review 2:

1. Anti-patterns are "commonly occurring solutions to a problem that generates decidedly negative consequences"[2]. Our anti-patterns capture transformations which are solutions to the repair problem, but generate decidedly negative consequences (such as introducing regressions).

2. While it is theoretically possible to define repair templates each of which implicitly reflects each of our anti-patterns, it is conceptually and algorithmically cleaner to independently define the repair templates and the anti-patterns as general (positive and negative) transformations. We will add more discussion on this topic.

3. We have investigated measures like better fix localization - which suggests indirect usage of the repaired program by the developer (since a automatically generated repair may not be directly usable).

For reproducibility, we will make the data for patch analysis available online.

Refer to "Review1" for discussion on future work.


Review 3:

There are 7 antipatterns not 14. Refer to response to "Review1".

The speedup is defined as the average speedup across all buggy versions for a particular subject.
In few examples, using antipatterns produces a modest slow-down, e.g. the python benchmark (Table3)
for mGenProg but we observed only speed-ups for mSPR (Table4).

Note that SPR/mSPR can produce multiple patches for a given bug. Figure 1 reports the total number
of patches for SPR, while the data in Tables 3, 4, 5, 6 uses a single, best patch (according to the order in Definition 1) among all generated patches for a particular bug.


[Patch correctness] We only allowed simple refactorings for the semantic-equivalence check in our experiments, patches that are semantically-equivalent are "near identical" to the human patch. To avoid confusion, we should have used "near identical" instead of "identical" or "exactly the same" in our discussion of patch correctness. Our reported number of correct patches is an UNDERESTIMATE, since we only report a patch as correct if it is identical to developer patch or can be obtained from developer patch via simple refactorings.

[Anti-patterns' effectiveness] The following is not quite accurate in the review:
"decrease plausible repairs marginally: 37 to 35 for GenProg and 59 to 57 for SPR".
The correct numbers are 73 to 70 for GenProg (Table 5) and 87 to 54 for SPR (Section 6.2.2);
"3 correct repairs by GenProg and 13 correct repairs by SPR each go down by one".
The correct numbers are 3 to 2 for GenProg BUT 12 to 13 (increase) for SPR.


==> sections/todo.txt <==
+ add findings 

+ add motivations for refactoring like https://homepages.dcc.ufmg.br/~mtov/pub/2016-fse-why-we-refactor.pdf

+ add description about code deobfuscation

+ problem formulation like http://castle.cse.ust.hk/liliwei/ICSE-main-350-CR.pdf

+ Add Implications of Our Findings like in http://castle.cse.ust.hk/ficfinder/ASE_FicFinder.pdf

+ Add Data collection like in CoCoNuT: combining context-aware neural translation models using ensemble for program repair (https://dl.acm.org/doi/10.1145/3395363.3397369)





==========2024/05/17 meeting notes=============



+ change "Matching Issue" to refactoring-specific, indicationg ASTMatcher should be improved. Pattern-based AST matcher. (also check whether Transformation issue can be renamed to a more refactoring-specific one)

+ compare each finding with previous works to show our unique contributions (for example, we conclude more refacotirng types; we found the types with most bugs are different from the most popular studied type in other papers; the top symptoms are different from other's finding; we found some new symptom/root cause; some important symptom/root cause can't be detected by other's oracle...)

+ Cross validation is ok if it can find bugs, but try to use top 10 refactoring types or top 10 input progam characteristics, because this would save a lot of time

+ when cross validation, need to apply the same input to all refactoring engines (JDT, IDEA, NetBeans)

+ still need to revise huaien's tool to find bugs (not now, but as the following work)

+ for RQ6, in the input program characteristic table, for each sub-category, need to mark whether previous works can support current sub-category.

+ check saferefator covered refactoring types

+ submit found bugs as soon as possible, so as to let the developers to confirm. After developers reply, add the related content to paper

+ for "Parsing issue", add one sentence to mention that this issue could possiblely be found by the existing tools of compiler fuzzing.

+ Analyse the implementation and experimental analysis part of related works, to find the limitations and gaps.

+ (Done by haibo) continue labeling, the IP and IPP is ok, but need to explain their differences below the table. (add annotation to clearly show which RQs correspond to these amount of bug reports)

+ The Introduction chapter should contain more findings, it is too normal and flat now.




==========2024/05/17 meeting notes=============

==========other notes=============

+ Remove the "quick assist" or "quick fix" bug reports from dataset (finished)

+ Update transformation issue example in the root cause part

+ Recheck the undo, preview bug reports
+ check the detail operations during the refactoring as the potential to root causes
+ don't need to merge rename method with change method signature


+update table 1 number
+ submit more bug reports so it could reach to 20 (finished)

+ add link to RQ in the motivation example (finished)

+ change the senteces in motivation example, because it is too long. (finished)

+ make the symptom definition clear and exclusive to one another

+ draw the overall diagram

+ add a table in section ''a transferbility study'' to describe the 20 bug reports we proposed, including bug symptom, bug report status (fixed, pending..) and so on. Add an external link (e.g. anonoymous GitHub website) to include all bug reports.

+ add experiment analysis in transferability study (what kinds of input characteristic, which pairs are more likely transferable...)
